The Arecibo Dual-Beam Survey: Arecibo and VLA Observations

The Arecibo Dual-Beam Survey is a "blind" 21 cm search for galaxies covering \~430 deg^2 of sky. We present the data from the detection survey as well as from the follow-up observations to confirm detections and improve positions and flux measurements. We find 265 galaxies, many of which are extremely low surface brightness. Some of these previously uncataloged galaxies lie within the zone of avoidance where they are obscured by the gas and dust in our Galaxy. 81 of these sources are not previously cataloged optically and there are 11 galaxies that have no associated optical counterpart or are only tentatively associated with faint wisps of nebulosity on the Digitized Sky Survey images. We discuss the properties of the survey and in particular we make direct determinations of the completeness and reliability of the sample. The behavior of the completeness and its dependencies is essential for determining the HI mass function. We leave the discussion of the mass function for a later paper, but do note that we find many low surface brightness galaxies and 7 sources with M_HI < 10^8 Msolar.

==> table2.txt <==
     Name  N_obs     RA(2000)          DEC(2000)     RMS1     RMS2        AFlx     AW20       AW50      AVel        VFlx      VW50       VVel 
---------------------------------------------------------------------------------------------------------------------------------------------
000330+2312   2   00   03   30.5    23   12   03.6   3.41     3.39  	 4.663    363.355   338.732   7313.468    -99.00    -99.00     -99.00  
000407+2234   2   00   04   07.0    22   34   55.2   3.49     3.51  	 2.858    226.510   219.58    4475.981    -99.00    -99.00     -99.00  
000623+2347   2   00   06   23.0    23   47   31.2   3.57     3.62  	 2.618    337.622   296.021   4682.532    -99.00    -99.00     -99.00  
000900+2348   2   00   09   00.5    23   48   57.6   3.53     3.67  	 2.233    279.771   237.790   4492.880    -99.00    -99.00     -99.00  
001622+2237   2   00   16   22.6    22   37   04.8   3.54     3.51  	 3.416    325.708   249.79    5784.375     3.322   252.400   5819.007  
002249+2310   2   00   22   49.2    23   10   19.2   3.42     3.45  	 1.179     48.448    34.961   4525.693    -99.00    -99.00     -99.00  
002526+2136   2   00   25   26.4    21   36   14.4   3.50     3.56  	 1.582    142.456   116.464   4631.979     3.025   169.800   4592.007  
003426+2436   2   00   34   26.6    24   36   03.6   3.44     3.52  	 3.810    164.503   146.775   5341.837    -99.00    -99.00     -99.00  
003751+0838   2   00   37   51.4    08   38   31.2   3.64     3.68  	 5.826    394.050   355.016   5278.171    -99.00    -99.00     -99.00  
003811+2523   2   00   38   11.0    25   23   45.6   3.46     3.43  	 1.372    128.032    91.848   5201.868     2.261   102.800   5229.003  
004649+2134   2   00   46   49.0    21   34   58.8   3.40     3.52  	 1.112     59.219    92.618   5170.682    -99.00    -99.00     -99.00  
011440+2708   2   01   14   40.3    27   08   06.0   3.47     3.49  	 3.261    144.113   109.525   3620.157    -99.00    -99.00     -99.00  
014206+1235   1   01   42   06.7    12   35   60.0   3.58   -99.00      18.494    339.638   305.975   3065.943    -99.00    -99.00     -99.00  
014246+1309   1   01   42   46.8    13   09   18.0   3.65   -99.00       8.125    152.775   129.193    807.862    -99.00    -99.00     -99.00  
014527+2531   2   01   45   27.6    25   31   19.2   3.54     3.57  	 7.417    110.014    91.536   3845.949    -99.00    -99.00     -99.00  
014729+2719   2   01   47   29.5    27   19   58.8   3.56     3.52  	39.051    129.126    94.210    334.825    62.860   104.900    375.707  
014847+1034   2   01   48   47.0    10   34   08.4   3.64     4.40  	 1.512    241.366   134.979   5245.624     1.587   146.500   5283.000  
015011+2309   2   01   50   11.8    23   09   21.6   3.53     3.41  	 1.485    131.067    90.586   2863.507     2.934    87.690   2886.000  
015105+1235   1   01   51   05.3    12   35   16.8   3.65   -99.00       2.144    273.356   183.402   3280.678    -99.00    -99.00     -99.00  
015434+2312   2   01   54   34.3    23   12   14.4   3.51     3.49      -99.00     -99.00    -99.00     -99.00     3.482    95.810   5045.000  
015443+1033   1   01   54   43.2    10   33   57.6   3.54   -99.00       1.781     49.790    32.086   6086.814    -99.00    -99.00     -99.00  
015906+2523   2   01   59   06.2    25   23   09.6   3.72     3.50  	 3.205    247.220   231.736   5066.079    -99.00    -99.00     -99.00  
020022+2434   2   02   00   22.8    24   34   48.0   3.53     3.44  	 4.055    256.081   228.280   5134.388    -99.00    -99.00     -99.00  
020045+2809   2   02   00   45.2    28   09   57.6   3.43     3.46  	 2.069     66.911    48.819   5343.904    -99.00    -99.00     -99.00  
020148+2632   2   02   01   48.7    26   32   49.2   3.68     3.82  	 4.134    356.984   266.742   5021.338    -99.00    -99.00     -99.00  
020320+1837   2   02   03   20.2    18   37   48.0   5.80     3.51      -99.00     -99.00    -99.00     -99.00    10.250    86.490   2395.007  
020320+2345   2   02   03   20.9    23   45   39.6   3.49     3.78  	 1.749    230.609   202.268   2792.723     3.095   115.600   2855.007  
020405+2412   2   02   04   05.0    24   12   32.4   3.57     3.50	 3.110     72.172    36.86    609.264	   3.243    47.200    641.707  
020918+2534   2   02   09   18.0    25   34   15.6   3.39     3.65	 4.081    406.151   337.973   4942.253    -99.00    -99.00     -99.00  
022807+1935   2   02   28   07.7    19   35   34.8   3.47     3.55	12.519    415.978   394.993   4205.212    -99.00    -99.00     -99.00  
022859+2808   2   02   28   59.0    28   08   42.0   3.51     3.49	-99.00     -99.00    -99.00	-99.00     6.287   101.600   1036.000  
023322+2034   2   02   33   22.6    20   34   55.2   3.52     3.49	 2.748    262.034   175.054   4322.258    -99.00    -99.00     -99.00  
023323+2810   2   02   33   23.5    28   10   44.4   3.49     3.47	 3.110    208.381    82.018   1014.915     2.240    97.171   1041.000  
023432+2234   2   02   34   32.6    22   34   33.6   3.67     3.48	 1.190    164.069   105.58    3994.255	  -99.00    -99.00     -99.00  
023622+2526   2   02   36   22.6    25   26   60.0   3.83     3.51	21.110    141.279    80.213    651.104    69.660   218.000    737.802  
024328+2035   2   02   43   28.1    20   35   45.6   3.44     3.52	 1.742     85.718    74.887   4025.423    -99.00    -99.00     -99.00  
025537+1938   2   02   55   37.7    19   38   02.4   3.56     3.41	 6.761     82.991    62.960    563.791     7.311    69.820    593.300  
025726+1008   2   02   57   26.6    10   08   16.8   3.93     3.58	 5.827    119.357   101.353    759.652     7.458   100.300    788.900  
025749+1110   2   02   57   49.9    11   10   48.0   4.24     4.02	 6.810    199.182   179.447   3459.490    -99.00    -99.00     -99.00  
025942+2514   2   02   59   42.7    25   14   34.8   3.45     3.51	35.873     95.678    61.895    374.384    60.270    73.600    399.500  
030525+0835   2   03   05   25.2    08   35   13.2   3.45     3.47	 3.232    188.778   164.308   6970.739    -99.00    -99.00     -99.00  
030546+2212   2   03   05   46.6    22   12   18.0   3.51     3.53	 7.807    334.319   299.021   4263.320    11.970   302.000   4300.000  
031420+2409   2   03   14   20.2    24   09   14.4   3.48     3.50	 7.123    176.107   154.71    1300.791	  14.700   154.000   1332.008  
032327+1109   2   03   23   27.4    11   09   21.6   3.86     3.88	 6.781    454.617   350.076   6188.909    -99.00    -99.00     -99.00  
033112+1410   1   03   31   12.0    14   10   12.0   3.62   -99.00	 0.846    117.155    58.307   6166.344    -99.00    -99.00     -99.00  
034444+0833   2   03   44   44.6    08   33   36.0   3.46     3.44	 2.643    243.341   137.064   6305.011    -99.00    -99.00     -99.00  
033456+1507   2   03   34   56.3    15   07   59.0   3.70     3.44	 2.216    264.590   309.700   6273.271    -99.00    -99.00     -99.00  
040325+2034   2   04   03   25.2    20   34   37.2   3.63     3.46	 1.420    171.224   143.960   6538.201     2.171   121.700   6558.000  
040344+2209   2   04   03   44.6    22   09   28.8   3.48     3.49	 9.133    572.668   133.553   6351.548     7.159   144.400   6287.000  
040411+2207   2   04   04   11.8    22   07   55.2   3.66     3.67	 7.410    543.414   378.107   6365.823    -99.00    -99.00     -99.00  
040731+2210   2   04   07   31.9    22   10   08.4   3.53     3.52	 1.309    310.779   250.629   5312.878     1.997   167.800   5314.003  
041255+1328   2   04   12   55.7    13   28   33.6   3.56     3.56	 1.775     54.040    27.627   1537.940    -99.00    -99.00     -99.00  
041336+2528   2   04   13   36.7    25   28   51.6   3.42     3.57	14.733    466.503   448.101   3861.510    -99.00    -99.00     -99.00  
043622+1309   1   04   36   22.3    13   09   36.0   4.04   -99.00       3.013    195.822   153.772   4500.053    -99.00    -99.00     -99.00  
043649+2409   2   04   36   49.9    24   09   18.0   3.54     3.45	 3.275    339.192   286.24    5034.537	  -99.00    -99.00     -99.00  
044310+1010   2   04   43   10.6    10   10   19.2   3.60     3.53	 0.877    199.065   171.669   4577.744    -99.00    -99.00     -99.00  
044753+2346   2   04   47   53.5    23   46   48.0   3.75     3.47	 1.169    181.144   130.429   3803.344    -99.00    -99.00     -99.00  
045254+2310   2   04   52   54.2    23   10   51.6   3.50     3.53	 2.303    157.510    77.241   4527.841    -99.00    -99.00     -99.00  
051733+1934   2   05   17   33.6    19   34   48.0   3.51     3.44	 3.867    233.463   217.272   5354.432    -99.00    -99.00     -99.00  
053017+2233   2   05   30   17.5    22   33   57.6   3.55     3.60	-99.00     -99.00    -99.00	-99.00     1.472    44.410   2735.000  
053522+1332   2   05   35   22.5    13   32   56.4   4.10     3.51	 1.653 	   28.847   205.635   4885.204    -99.00    -99.00     -99.00  
053844+1508   2   05   38   44.2    15   08   20.4   4.27     3.56	 4.289    450.871   395.538   6402.187    -99.00    -99.00     -99.00  
055452+1509   2   05   54   52.8    15   09   57.6   4.27     3.58	 0.345     70.553   321.269   3924.153    -99.00    -99.00     -99.00  
055517+2526   2   05   55   17.3    25   26   34.8   3.62     3.98	21.110    141.279    -99.00    651.104     4.384   114.600   1609.000  
060719+1936   2   06   07   19.0    19   36   10.8   3.39     3.50	 2.844    238.211   170.262   4545.764    -99.00    -99.00     -99.00  
060733+0932   2   06   07   33.4    09   32   09.6   3.66     3.88	 1.818     92.181   119.230   5676.116    -99.00    -99.00     -99.00  
061543+1110   2   06   15   43.0    11   10   01.2   3.63     3.65	 5.111    213.983   200.447   5455.301    -99.00    -99.00     -99.00  
061729+2807   2   06   17   29.0    28   07   08.4   3.52     3.40	 2.880    158.360   138.687   6285.500    -99.00    -99.00     -99.00  
062054+2008   2   06   20   54.5    20   08   27.6   3.49     3.42	-99.00     -99.00    -99.00	-99.00    11.930   131.600   1334.000  
062103+2010   2   06   21   03.1    20   10   12.0   3.51     3.42	-99.00     -99.00    -99.00	-99.00     1.877    87.390   2292.000  
062302+1108   2   06   23   02.2    11   08   17.4   3.69     5.58	 7.472    251.691   335.434   5543.879    -99.00    -99.00     -99.00  
063549+1107   2   06   35   49.2    11   07   40.8   3.60     4.79	 5.287    396.722   389.151   3765.094    -99.00    -99.00     -99.00  
063603+1109   2   06   36   03.4    11   09   07.2   3.62     4.76	 3.069    136.001    44.768   3570.269    -99.00    -99.00     -99.00  
065008+2009   2   06   50   08.2    20   09   18.0   3.51     3.50	 3.851    199.713   104.855   5028.052    -99.00    -99.00     -99.00  
065406+0834   2   06   54   06.2    08   34   19.2   3.61     3.42	-99.00     -99.00    -99.00	-99.00    10.890   146.200   2639.000  
065718+1332   2   06   57   18.0    13   32   10.8   3.47     3.72	 4.315    238.210   213.827   4006.101    -99.00    -99.00     -99.00  
070920+2038   2   07   09   20.9    20   38   27.6   3.51     3.54	-99.00     -99.00    -99.00	-99.00    21.390   320.100   5221.000  
071028+2307   1   07   10   28.9    23   07   55.2   3.46   -99.00       0.924    120.206   150.401   5471.894    -99.00    -99.00     -99.00  
071225+2342   2   07   12   25.2    23   42   50.4   3.58     3.91      -99.00     -99.00    -99.00	-99.00     8.041   133.000   4476.000  
071352+1031   2   07   13   52.1    10   31   26.4   3.55     3.51	-99.00     -99.00    -99.00	-99.00    12.570    49.940    324.000  
071553+1207   2   07   15   53.3    12   07   01.2   3.50     4.51	-99.00     -99.00    -99.00	-99.00     5.888    73.490   2148.000  
071831+2709   2   07   18   31.0    27   09   25.2   3.48     3.47	 5.004    354.886   330.170   5091.160    -99.00    -99.00     -99.00  
072502+2348   2   07   25   02.6    23   48   03.6   3.63     4.45	 7.922    464.517   451.707   5540.902    -99.00    -99.00     -99.00  
072507+0931   2   07   25   07.9    09   31   01.2   3.99     3.90	 2.203    197.821   184.976   5278.009    -99.00    -99.00     -99.00  
072858+2035   2   07   28   58.3    20   35   56.4   3.73     3.52	 6.850    349.595   338.653   4470.416    -99.00    -99.00     -99.00  
073445+2234   2   07   34   45.1    22   34   33.6   3.60     3.46	 4.130    256.877   236.906   4583.953    -99.00    -99.00     -99.00  
073533+1131   1   07   35   33.8    11   31   08.4   3.46   -99.00       1.092    101.081   122.724   5187.968    -99.00    -99.00     -99.00  
081538+2107   2   08   15   38.4    21   07   51.6   3.51     3.65	 0.935    153.213   141.448   4165.340    -99.00    -99.00     -99.00  
081617+2308   2   08   16   17.5    23   08   20.6   3.57     3.66	 1.101    113.345   109.250   4156.194    -99.00    -99.00     -99.00  
081707+2433   3   08   17   07.4    24   33   50.4   3.49     3.50	-99.00     -99.00    -99.00	-99.00     4.019   156.300   2074.007  
081726+2110   2   08   17   26.4    21   10   15.6   3.57     3.75	-99.00     -99.00    -99.00	-99.00     4.609   129.000   2157.003  
081821+2431   3   08   18   21.1    24   31   37.2   3.49     3.39	-99.00     -99.00    -99.00	-99.00     4.702   142.200   2203.007  
081904+2111   2   08   19   04.1    21   11   13.2   3.61     3.68	 6.000    276.371   212.092   4105.652    -99.00    -99.00     -99.00  
081915+2030   2   08   19   15.4    20   30   50.4   3.48     3.49	 6.103    440.031   409.649   4993.332    -99.00    -99.00     -99.00  
081926+2345   2   08   19   26.2    23   45   21.6   3.50     4.84	 2.140    314.817   270.327   4593.327    -99.00    -99.00     -99.00  
082430+1835   2   08   24   30.0    18   35   49.2   3.96     3.41	 6.087    285.511   256.131   5911.806    13.890    -99.00     -99.00  
082551+2807   2   08   25   51.4    28   07   26.4   3.62     3.49	 2.560    217.110   205.288   2188.170    -99.00    -99.00     -99.00  
083209+2233   2   08   32   09.1    22   33   39.6   3.55     3.63	 6.297    317.264   263.517   4753.336    -99.00    -99.00     -99.00  
084025+1834   2   08   40   25.4    18   34   01.2   3.57     3.61	 1.259    183.393   209.127   4586.106    -99.00    -99.00     -99.00  
084316+1305   1   08   43   16.6    13   05   06.0   4.01   -99.00      13.992    310.080   295.364   2080.749    -99.00    -99.00     -99.00  
084411+2208   2   08   44   11.1    22   08   34.8   3.58     3.49	 1.083     80.419   135.430   4779.601    -99.00    -99.00     -99.00  
084427+0930   2   08   44   27.8    09   30   54.0   3.62     3.62	 1.240    378.337   332.447   4017.685    -99.00    -99.00     -99.00  
084504+0932   2   08   45   04.2    09   32   24.0   3.57     3.65	 1.725    240.648   290.128   3124.610    -99.00    -99.00     -99.00  
084743+1325   2   08   47   43.7    13   25   04.8   3.68     3.63	11.835    221.144   189.184   2101.510    -99.00    -99.00     -99.00  
084804+2519   2   08   48   04.1    25   19   55.2   3.50     4.40	-99.00     -99.00    -99.00	-99.00     0.998    62.580   1950.000  
085751+1230   2   08   57   51.8    12   30   07.2   3.53     3.47	 2.062    257.011   201.378   5753.667    -99.00    -99.00     -99.00  
085927+1108   1   08   59   27.6    11   08   20.4   3.76   -99.00       1.661    199.698   213.809   1989.454    -99.00    -99.00     -99.00  
085953+2109   2   08   59   53.5    21   09   21.6   3.50     3.47	 2.944    225.234   211.168   3104.494    -99.00    -99.00     -99.00  
090024+2536   2   09   00   24.0    25   36   46.8   3.50     3.53	 8.659    135.077    76.622   1837.546    18.330    86.460   1800.005  
090102+1105   1   09   01   02.9    11   05   60.0   3.68   -99.00       3.813    222.303   148.409   2053.489    -99.00    -99.00     -99.00  
090129+2110   2   09   01   29.5    21   10   40.8   3.54     3.59	 2.698    119.128    77.762   7665.858    -99.00    -99.00     -99.00  
090143+1105   1   09   01   43.7    11   05   31.2   3.73   -99.00       3.723    356.044   294.699   5743.820    -99.00    -99.00     -99.00  
090240+1306   1   09   02   40.6    13   06   54.0   3.67   -99.00       4.260    406.529   286.927   4955.308    -99.00    -99.00     -99.00  
090526+2533   2   09   05   26.4    25   33   00.0   3.48     3.48	-99.00     -99.00    -99.00	-99.00     8.353   147.800   2938.005  
090544+2532   2   09   05   44.9    25   32   20.4   3.48     3.48	-99.00     -99.00    -99.00	-99.00     5.137   145.700   2989.003  
090548+2526   2   09   05   48.5    25   26   16.8   3.55     3.44	-99.00     -99.00    -99.00	-99.00    25.030   230.800   2711.000  
090552+2520   2   09   05   52.6    25   20   38.4   3.55     3.44	-99.00     -99.00    -99.00	-99.00     1.530    94.060   2510.000  
093314+2307   1   09   33   14.4    23   07   58.8   3.53   -99.00       5.245    284.008   116.514   7678.347    -99.00    -99.00     -99.00  
093704+0932   2   09   37   04.1    09   32   38.4   3.69     3.93	 1.684    386.748   442.028   5583.892    -99.00    -99.00     -99.00  
093805+0931   2   09   38   05.3    09   31   33.6   3.57     3.58	14.085    374.811   340.787   3341.276    -99.00    -99.00     -99.00  
094040+1205   2   09   40   40.8    12   05   49.2   3.94     4.31	 3.726    199.913   178.315   6825.579    -99.00    -99.00     -99.00  
094259+0929   2   09   42   59.0    09   29   16.8   3.49     3.52	13.868    165.166   111.047   3191.312    -99.00    -99.00     -99.00  
094641+2407   2   09   46   41.8    24   07   26.4   3.61     3.53	 1.806    162.465   119.284   4048.361    -99.00    -99.00     -99.00  
094744+2343   2   09   47   44.4    23   43   22.8   3.14     3.57	 2.904    348.774   244.095   7108.554    -99.00    -99.00     -99.00  
095413+2806   2   09   54   13.7    28   06   00.0   3.62     3.49	 1.768    286.268   141.776   6187.542    -99.00    -99.00     -99.00  
100352+1105   2   10   03   52.8    11   05   52.8   3.51     4.11	 0.944    101.730    71.789   3298.780    -99.00    -99.00     -99.00  
100500+2132   2   10   05   00.5    21   32   16.8   3.46     3.60	 3.194    279.646   198.990   3960.963    -99.00    -99.00     -99.00  
100508+2207   2   10   05   08.9    22   07   37.2   3.53     3.61	 2.002    220.281   165.968   4019.446    -99.00    -99.00     -99.00  
100735+1306   2   10   07   35.3    13   06   36.0   3.49     4.04	 1.377     67.308    35.985   2704.338    -99.00    -99.00     -99.00  
101421+2207   2   10   14   21.1    22   07   15.6   3.39     3.49	-99.00     -99.00    -99.00	-99.00     2.741   187.800   1632.003  
101636+2107   1   10   16   36.0    21   07   19.2   3.48   -99.00       3.353    269.252   184.713   1306.486    -99.00    -99.00     -99.00  
101903+2209   2   10   19   03.6    22   09   07.2   3.50     3.56	-99.00     -99.00    -99.00	-99.00     0.733    45.260   1353.003  
102055+2009   2   10   20   55.9    20   09   14.4   3.52     3.54	-99.00     -99.00    -99.00	-99.00     1.356    87.340   1546.007  
102517+2007   2   10   25   17.8    20   07   26.4   3.69     3.52	-99.00     -99.00    -99.00	-99.00     3.555    45.520   1210.003  
102714+2531   2   10   27   14.4    25   31   01.2   3.51     3.53	 1.879    424.438   326.973   6221.700    -99.00    -99.00     -99.00  
102830+1933   1   10   28   30.0    19   33   39.6   3.44   -99.00       4.223    108.600    87.819   1068.261    -99.00    -99.00     -99.00  
102922+2605   2   10   29   22.6    26   05   38.4   3.50     3.47	 2.998    500.854   471.818   5048.487    -99.00    -99.00     -99.00  
103143+2518   2   10   31   43.0    25   18   36.0   3.59     3.72	-99.00     -99.00    -99.00	-99.00    17.070   124.600   1264.007  
103439+2305   2   10   34   39.8    23   05   24.0   3.52     3.48	-99.00     -99.00    -99.00	-99.00     5.386    52.590   1229.000  
103542+2607   2   10   35   42.5    26   07   37.2   3.53     3.60	-99.00     -99.00    -99.00	-99.00     2.106    73.250   1392.003  
103937+2519   2   10   39   37.0    25   19   15.6   3.74     3.87	 5.279    347.426   309.080   5202.293    -99.00    -99.00     -99.00  
104208+2344   2   10   42   08.6    23   44   56.4   4.02     3.53	 6.307    363.832   320.119   3484.651    -99.00    -99.00     -99.00  
104310+1330   2   10   43   10.8    13   30   46.8   3.49     3.48	 1.100    109.617    66.549   1231.387    -99.00    -99.00     -99.00  
104702+2632   2   10   47   02.6    26   32   31.2   3.51     3.53	 5.741    339.900   305.749   6268.710    -99.00    -99.00     -99.00  
104722+1404   2   10   47   22.3    14   04   12.0   3.54     4.16	-99.00     -99.00    -99.00	-99.00     7.607    47.840    556.100  
104829+1232   2   10   48   29.3    12   32   06.0   3.74     3.63	17.113    281.143   244.735   1250.692    29.030   242.500   1285.007  
104916+1226   2   10   49   16.1    12   26   06.0   4.39     4.55	-99.00     -99.00    -99.00	-99.00     8.299    57.020   1357.008  
104954+1309   2   10   49   54.2    13   09   43.2   3.65     6.90	-99.00     -99.00    -99.00	-99.00     2.201    42.790    754.100  
105204+1008   2   10   52   04.3    10   08   52.8   3.50     3.55	15.937    278.443   256.339   2718.912    -99.00    -99.00     -99.00  
110331+1107   2   11   03   31.9    11   07   15.6   3.68     4.36	 2.110    107.657    73.240   6391.748    -99.00    -99.00     -99.00  
110710+1834   2   11   07   10.8    18   34   19.2   3.46     3.47	-99.00     -99.00    -99.00	-99.00    17.740   149.200   1185.007  
110742+1933   1   11   07   42.0    19   33   03.6   3.65   -99.00       2.928     77.205    57.093   1174.097    -99.00    -99.00     -99.00  
111027+1007   2   11   10   27.6    10   07   33.6   3.48     3.43	 2.156    115.187    66.355   1324.884     3.202    60.060   1308.000  
111032+1932   1   11   10   32.2    19   32   20.4   3.48   -99.00       1.410    153.323   113.903   5061.294    -99.00    -99.00     -99.00  
111341+2131   2   11   13   41.0    21   31   08.4   3.57     3.54	 2.947    211.544   181.01    1462.803	  -99.00    -99.00     -99.00  
111852+1305   1   11   18   52.3    13   05   42.0   3.42   -99.00       5.662    559.315   492.834    798.338    -99.00    -99.00     -99.00  
112020+1259   1   11   20   20.4    12   59   45.6   3.51   -99.00      16.705    376.136   346.455    718.527    -99.00    -99.00     -99.00  
112026+1334   1   11   20   26.9    13   34   44.4   3.88   -99.00      65.136    298.841   209.672    921.644    -99.00    -99.00     -99.00  
112134+2010   2   11   21   34.3    20   10   04.8   3.41     3.48	15.687    729.641   698.146   4335.378    -99.00    -99.00     -99.00  
112914+2035   2   11   29   14.4    20   35   02.4   3.59     3.47	 5.062    139.886    88.348   1412.271     8.591    85.800   1396.000  
112949+2207   2   11   29   49.7    22   07   44.4   3.51     3.54	 2.279    165.643   134.160   6510.364    -99.00    -99.00     -99.00  
113115+2530   1   11   31   15.8    25   30   07.2   3.44   -99.00       2.770    191.081   154.448   2867.501    -99.00    -99.00     -99.00  
113119+2306   2   11   31   19.0    23   06   57.6   3.55     3.54	 7.068    227.028   190.00    2868.692	  -99.00    -99.00     -99.00  
113816+1206   1   11   38   16.3    12   06   43.2   3.44   -99.00       2.622    147.268   101.427    923.996    -99.00    -99.00     -99.00  
113845+2008   2   11   38   45.3    20   08   34.8   3.48     3.51	 1.982    125.424   115.420   3105.046    -99.00    -99.00     -99.00  
114101+1128   1   11   41   01.2    11   28   30.0   3.82   -99.00      25.455    275.703   250.802    991.357    -99.00    -99.00     -99.00  
114227+2007   2   11   42   27.4    20   07   26.4   3.52     3.52	 3.182    373.191   327.524   5974.245    -99.00    -99.00     -99.00  
114921+2607   2   11   49   21.6    26   07   22.8   3.62     3.57	 7.602    287.859   243.197   3556.966    -99.00    -99.00     -99.00  
115004+2628   2   11   50   04.3    26   28   33.6   3.71     9.83	-99.00     -99.00    -99.00	-99.00     8.864   164.800   1768.000  
115040+2531   2   11   50   40.3    25   31   33.6   3.43     3.48	-99.00     -99.00    -99.00	-99.00     4.459   184.500   1810.007  
115840+2519   2   11   58   40.1    25   19   19.2   3.63     3.32	 7.192    379.951   337.843   4479.453    -99.00    -99.00     -99.00  
115843+2506   2   11   58   43.6    25   06   58.9   4.06     3.02	 5.050    202.390   490.852   4361.915    -99.00    -99.00     -99.00  
115906+2428   2   11   59   06.5    24   28   08.4   3.58     3.66	 3.953    186.491   163.345   3406.136    -99.00    -99.00     -99.00  
120033+2004   2   12   00   33.1    20   04   30.0   3.52     3.45	-99.00     -99.00    -99.00	-99.00    20.868   106.800   1248.007  
120112+1406   2   12   01   12.2    14   06   21.6   3.48     3.45	 7.288    235.914   207.989   1505.491    -99.00    -99.00     -99.00  
120351+2525   2   12   03   51.4    25   25   55.2   3.45     3.24	11.044    147.997   121.026   3234.161    -99.00    -99.00     -99.00  
121206+2518   2   12   12   06.7    25   18   43.2   3.55     4.01	-99.00     -99.00    -99.00	-99.00     1.863   112.400   2595.000  
121233+1207   1   12   12   33.6    12   07   33.6   4.30   -99.00       8.375    266.949   246.715   2207.823    -99.00    -99.00     -99.00  
121437+1205   1   12   14   37.0    12   05   60.0   3.97   -99.00       2.269    212.350   186.064   2155.499    -99.00    -99.00     -99.00  
121514+1259   1   12   15   14.2    12   59   27.6   3.57   -99.00      15.686    293.274   275.388    702.257    -99.00    -99.00     -99.00  
121516+2038   2   12   15   16.1    20   38   49.2   3.48     4.38	-99.00     -99.00    -99.00	-99.00    33.360    85.430    832.803  
121555+1308   1   12   15   55.0    13   08   38.4   3.53   -99.00      28.500    545.785   519.467    134.349    -99.00    -99.00     -99.00  
122126+1130   1   12   21   26.2    11   30   00.0   3.77   -99.00      26.800    266.000   197.000    269.000    -99.00    -99.00     -99.00  
122140+1130   1   12   21   40.3    11   30   03.6   4.44   -99.00      11.200    155.906    98.866    226.579    -99.00    -99.00     -99.00  
122647+1133   1   12   26   47.0    11   33   18.0   3.51   -99.00       9.654     90.583    72.767   1102.717    -99.00    -99.00     -99.00  
123119+1129   1   12   31   19.9    11   29   42.0   3.57   -99.00       2.140    157.046   130.564   1230.592    -99.00    -99.00     -99.00  
123352+1510   1   12   33   52.8    15   10   33.6   3.43   -99.00       9.495    135.470   105.080    248.230    -99.00    -99.00     -99.00  
123546+2801   2   12   35   46.8    28   01   04.8   3.58     3.57	-99.00     -99.00    -99.00	-99.00   521.300   244.600    794.300  
123606+2602   2   12   36   06.0    26   02   38.4   3.56     3.55	-99.00     -99.00    -99.00	-99.00   165.400    55.320   1385.000  
124020+1031   1   12   40   20.2    10   31   26.4   3.47   -99.00       1.705    210.901    91.476   6461.749    -99.00    -99.00     -99.00  
124358+1307   1   12   43   58.3    13   07   22.8   3.92   -99.00      27.626    314.682   284.664    990.727    -99.00    -99.00     -99.00  
124412+1207   1   12   44   12.5    12   07   01.2   3.69   -99.00       3.588    119.091    99.431   1001.603    -99.00    -99.00     -99.00  
124516+2708   2   12   45   16.6    27   08   06.0   3.53     3.54	-99.00     -99.00    -99.00	-99.00    18.680   123.300   1046.007  
124820+0829   2   12   48   20.6    08   29   45.6   3.50     3.46	 8.898    434.856   414.578   1006.575    -99.00    -99.00     -99.00  
124930+2528   2   12   49   30.5    25   28   15.6   3.51     3.48	 7.372    468.301   376.439   4381.892    -99.00    -99.00     -99.00  
125029+2530   2   12   50   29.3    25   30   03.6   3.48     3.47	-99.00     -99.00    -99.00	-99.00   111.100   380.600   1183.007  
125145+2607   2   12   51   45.8    26   07   04.8   3.58     3.45	-99.00     -99.00    -99.00	-99.00     2.990    44.540   1225.003  
125156+1205   1   12   51   56.6    12   05   02.4   3.97   -99.00      12.090    362.431   329.672   1781.673    -99.00    -99.00     -99.00  
125223+2138   2   12   52   23.8    21   38   13.2   3.41     3.50	-99.00     -99.00    -99.00	-99.00    12.490   114.700    745.307  
125411+2709   2   12   54   11.0    27   09   43.2   3.70     4.18	25.693     78.802    53.198    358.931    -99.00    -99.00     -99.00  
125711+2135   2   12   57   11.3    21   35   24.0   3.52     3.50	-99.00     -99.00    -99.00	-99.00     9.081    32.090    535.100  
125850+1308   1   12   58   50.6    13   08   24.0   3.78   -99.00       2.751    172.075    86.924   1910.190    -99.00    -99.00     -99.00  
130030+1007   2   13   00   30.2    10   07   48.0   3.52     3.44	 2.453    278.158   247.219   7238.218    -99.00    -99.00     -99.00  
130543+2606   2   13   05   43.2    26   06   36.0   3.44     3.46	 0.988    212.225   157.300   6272.230    -99.00    -99.00     -99.00  
130619+1025   1   13   06   19.2    10   25   55.2   3.48   -99.00       3.664     68.998    47.330    931.404    -99.00    -99.00     -99.00  
131051+1128   1   13   10   51.8    11   28   48.0   3.49   -99.00       4.641    209.049   194.320   3368.432    -99.00    -99.00     -99.00  
131652+1232   2   13   16   52.1    12   32   52.8   3.73     3.45	-99.00     -99.00    -99.00	-99.00    13.090   165.500    934.807  
133643+0832   2   13   36   43.9    08   32   56.4   3.46     3.45	-99.00     -99.00    -99.00	-99.00     1.996    42.270   1142.000  
135822+2533   1   13   58   22.3    25   33   14.4   3.55   -99.00       4.318    241.392   148.839   2610.396    -99.00    -99.00     -99.00  
140122+1007   2   14   01   22.8    10   07   19.2   3.42     3.53	 2.441    279.079   384.714   6811.345    -99.00    -99.00     -99.00  
141342+1230   2   14   13   42.2    12   30   28.8   3.44     3.52	 3.251    294.288   260.343   5851.625    -99.00    -99.00     -99.00  
141449+2519   1   14   14   49.2    25   19   08.4   3.64   -99.00      23.438    280.617   261.793   1043.482    -99.00    -99.00     -99.00  
141453+1407   2   14   14   53.0    14   07   33.6   3.49     3.68	 6.357    368.700   351.345   4938.381    -99.00    -99.00     -99.00  
141556+2303   2   14   15   56.9    23   03   14.4   3.46     3.63	 9.821     52.834    35.672    151.561    10.170    45.650    127.805  
142335+2131   2   14   23   35.8    21   31   30.0   3.55     3.60	-99.00     -99.00    -99.00	-99.00     1.564    57.370   2049.000  
143307+1030   1   14   33   07.7    10   30   39.6   3.42   -99.00       4.771    212.767   191.888   2175.656    -99.00    -99.00     -99.00  
143523+0930   2   14   35   23.5    09   30   07.2   3.63     3.66	-99.00     -99.00    -99.00	-99.00     7.241   155.100   2054.000  
144842+1226   2   14   48   42.2    12   26   49.2   3.51     3.55	-99.00     -99.00    -99.00	-99.00    13.920   189.700   1765.007  
145050+2519   1   14   50   50.6    25   19   40.8   3.53   -99.00       1.725    164.590   143.692   4161.972    -99.00    -99.00     -99.00  
145647+0930   2   14   56   47.3    09   30   14.4   3.48     3.51	-99.00     -99.00    -99.00	-99.00     9.231   134.100   3030.000  
145931+2706   1   14   59   31.4    27   06   57.6   3.57   -99.00       2.246    204.587   120.595   6667.065    -99.00    -99.00     -99.00  
151612+1030   1   15   16   12.7    10   30   21.6   3.49   -99.00	 15.030    636.291   547.966  6453.667    -99.00    -99.00     -99.00  
152144+2309   2   15   21   44.4    23   09   14.4   3.55     3.51	 4.634    148.560   131.536   6705.873    -99.00    -99.00     -99.00  
153438+1510   2   15   34   38.9    15   10   15.6   3.50     3.58	 2.507    443.345   399.564   1835.660    -99.00    -99.00     -99.00  
153518+1203   1   15   35   18.5    12   03   14.4   3.51   -99.00       9.755    113.267    98.143   1825.538    -99.00    -99.00     -99.00  
153713+2009   2   15   37   13.2    20   09   03.6   3.58     3.65	 1.211    320.476   188.200   3070.057    -99.00    -99.00     -99.00  
154540+2805   2   15   45   40.1    28   05   13.2   3.51     3.51	 4.942    378.595   291.992   2149.979     8.570   289.100   2134.000  
154540+1230   1   15   45   40.8    12   30   25.2   3.51   -99.00       9.994    135.167   113.417   1122.834    -99.00    -99.00     -99.00  
154546+2033   1   15   45   46.1    20   33   39.6   3.48   -99.00       6.964     82.381    59.155   2091.944    -99.00    -99.00     -99.00  
155946+1831   1   15   59   46.1    18   31   55.2   3.68   -99.00       2.905    157.426   131.856   2568.627    -99.00    -99.00     -99.00  
160510+2032   1   16   05   10.3    20   32   27.6   3.79   -99.00       7.585    468.948   391.338   4732.869    -99.00    -99.00     -99.00  
160556+0830   1   16   05   56.4    08   30   10.8   3.57   -99.00       1.771    157.193   134.992   1371.278    -99.00    -99.00     -99.00  
161413+0932   2   16   14   13.9    09   32   02.4   3.80     3.54	 3.982    180.531   173.668   3262.729    -99.00    -99.00     -99.00  
161830+2210   1   16   18   30.5    22   10   08.4   3.67   -99.00       4.273    277.844   188.536   4251.399    -99.00    -99.00     -99.00  
163122+2010   2   16   31   22.8    20   10   58.8   3.83     4.03	-99.00     -99.00    -99.00	-99.00    12.270   287.500   2497.005  
163130+2005   2   16   31   30.0    20   05   34.8   3.83     4.03	-99.00     -99.00    -99.00	-99.00     1.577   102.400   2462.003  
163425+2132   2   16   34   25.7    21   32   24.0   3.45     3.80	 2.698    245.313   287.138   2984.451     3.775   320.200   2885.007  
163455+2034   1   16   34   55.0    20   34   51.6   3.64   -99.00       7.247    278.810   264.765   4363.956    -99.00    -99.00     -99.00  
164802+2133   2   16   48   02.2    21   33   39.6   3.52     3.61	-99.00     -99.00    -99.00	-99.00     3.080   125.800   2621.003  
171634+2135   2   17   16   34.0    21   35   09.6   3.48     3.45	 0.868     11.445   125.765   6605.914    -99.00    -99.00     -99.00  
172709+1132   1   17   27   09.8    11   32   38.4   3.52   -99.00      17.128    414.370   403.986   2776.052    -99.00    -99.00     -99.00  
173438+2533   1   17   34   38.9    25   33   54.0   4.91   -99.00       5.021    278.736   265.639   7642.672    -99.00    -99.00     -99.00  
173547+2533   1   17   35   47.0    25   33   14.4   5.77   -99.00       2.069    177.658   151.705   4417.618    -99.00    -99.00     -99.00  
174924+1834   2   17   49   24.5    18   34   08.4   3.64     3.47	 1.646    235.983   161.150   3296.388    -99.00    -99.00     -99.00  
175158+2134   2   17   51   58.3    21   34   08.4   3.59     3.49	 3.853    108.776    40.497   6083.594    -99.00    -99.00     -99.00  
175845+2533   2   17   58   45.8    25   33   07.2   3.55     3.46	 2.472    405.123   331.907   6022.891    -99.00    -99.00     -99.00  
180506+2308   2   18   05   06.2    23   08   49.2   3.61     3.40	 2.903    110.585    99.858   2471.587    -99.00    -99.00     -99.00  
181221+1836   2   18   12   21.4    18   36   43.2   3.44     3.56	 4.061     88.478    45.088   2767.431    -99.00    -99.00     -99.00  
181856+2708   2   18   18   56.4    27   08   34.8   3.59     3.64	-99.00     -99.00    -99.00	-99.00     5.181   122.200   2985.003  
183229+2308   2   18   32   29.4    23   08   20.4   3.59     5.15	 1.391     82.104    65.581   3946.752    -99.00    -99.00     -99.00  
184335+2007   2   18   43   35.3    20   07   29.0   3.56     3.79	 3.436     82.034    46.509   4474.923    -99.00    -99.00     -99.00  
184829+1835   2   18   48   29.3    18   35   45.6   3.73   -99.00       0.618    155.221   138.100   4878.130    -99.00    -99.00     -99.00  
192728+2012   1   19   27   28.3    20   12   21.6   2.18   -99.00       6.032    121.537    79.652   7133.143    -99.00    -99.00     -99.00  
202344+0832   1   20   23   44.9    08   32   20.4   3.49     3.62	 4.876    254.492   217.439   4709.024    -99.00    -99.00     -99.00  
210538+2709   2   21   05   38.2    27   09   07.2   3.56   -99.00       1.657    167.885    91.994    937.928     1.437    63.050    945.303  
211113+2809   1   21   11   13.2    28   09   32.4   3.82     3.68	 1.101     54.721    41.528   2817.199    -99.00    -99.00     -99.00  
214731+2209   2   21   47   31.4    22   09   54.0   3.86     3.62	 4.323    152.841   161.883   1774.827     4.531    94.600   1789.000  
214813+2209   2   21   48   13.2    22   09   32.4   3.35   -99.00       5.543    126.568    94.439   1704.131     7.255   101.300   1704.000  
223744+2347   1   22   37   44.9    23   47   09.6   3.54     3.50	 6.651    357.931   324.058   1336.161    -99.00    -99.00     -99.00  
225557+2610   2   22   55   57.1    26   10   15.6   3.57     3.40	 1.746     78.363    55.080   2642.869     1.085    51.340   2664.007  
230433+2709   2   23   04   33.6    27   09   21.6   3.60     3.73	 5.903    130.389   110.685   1052.564     7.747   136.600   1082.008  
231941+1011   2   23   19   41.3    10   11   01.2   3.54     3.44	14.964    266.027   260.511   3558.804    -99.00    -99.00     -99.00  
234042+2613   2   23   40   42.2    26   13   55.2   3.46     3.57	22.557    136.590   122.170    742.392    -99.00    -99.00     -99.00  
234734+1836   1   23   47   34.8    18   36   00.0   3.93   -99.00       2.358    274.858   192.759   4285.331    -99.00    -99.00     -99.00  
235121+2034   2   23   51   21.1    20   34   55.2   4.80     3.50	 8.139    418.117   347.754   5413.029    -99.00    -99.00     -99.00  


==> table3.txt <==
   Name               Opt. cat. name        l            b      A_v       Diam         Ell        PA 
------------------------------------------------------------------------------------------------------
000330+2312       UGC		    14   108.8479   -38.3574   0.406     102.675      0.392    -64.200   
000407+2234       UGC		    24   108.8361   -38.9910   0.287      60.010      0.408    -41.800   
000623+2347       KUG	      0003+235   109.8355   -37.9313   0.710      56.604      0.631    -50.000   
000900+2348       NGC		     9   110.5862   -38.0365   0.403      78.439      0.577     69.300   
001622+2237       		         112.4226   -39.5372   0.379	  42.926      0.583	 9.100   
002249+2310                              114.4323   -39.2270   0.253	  30.229      0.285	79.400   
002526+2136     		         114.9329   -40.8636   0.293	  23.963      0.339     53.300   
003426+2436       UGC		   337   118.0211   -38.1087   0.135      50.813      0.191     27.900   
003751+0838       NGC		   180   117.2043   -54.0786   0.240     126.776      0.320     81.400   
003811+2523             	         119.1644   -37.3788   0.130      38.700      0.203     19.700   
004649+2134      ESDO	       F540-04   121.5026   -41.2759   0.134      38.463      0.140    -78.700   
011440+2708      ESDO	       F475-04   129.2796   -35.4502   0.247      53.476      0.114     55.400   
014206+1235       NGC		   658   141.7429   -48.4122   0.194     175.100      0.523    -64.300   
014246+1309       UGC             1200   141.7314   -47.8338   0.200     124.038    -999.00    -999.00   
014527+2531       UGC		  1230   137.9862   -35.7655   0.477      60.156      0.238     22.500   
014729+2719        IC		  1727   137.9526   -33.8985   0.340     333.036      0.691     22.450   
014847+1034       UGC		  1268   145.0964   -49.8188   0.517      86.773      0.673    -43.800   
015011+2309       UGC		  1294   140.0824   -37.7510   0.469      45.526      0.308    -33.600   
015105+1235       UGC		  1314   144.8569   -47.7283   0.303      80.921      0.587     72.200   
015434+2312      LSBC	       F477-01   141.2767   -37.4084   0.469      34.931      0.221     84.600   
015443+1033      ESDO	       F685-07   147.1993   -49.3008   0.491      51.559      0.237    -38.400   
015906+2523       UGC		  1462   141.6537   -35.0137   0.528      83.242      0.432    -13.000   
020022+2434        IC		  1764   142.3063   -35.6845   0.505      88.731      0.223    -71.300   
020044+2809             	         141.0223   -32.2591   0.263    -999.00     -999.00    -999.00   
020148+2632       UGC		  1510   141.9026   -33.7190   0.316      60.015      0.475    -40.100   
020320+1837       UGC		  1546   145.7422   -41.0354   0.325      70.216      0.057    -52.900   
020320+2345       UGC		  1538   143.4316   -36.2317   0.381      43.730      0.277    -25.600   
020405+2412       UGC		  1561   143.4377   -35.7533   0.362     118.698      0.294     10.007   
020918+2534       UGC		  1648   144.2080   -34.0635   0.325      90.083      0.454    -17.200   
022807+1935       NGC              935   152.1288   -37.7363   0.823     140.072    -999.00    -999.00    
022859+2808       UGC		  1958   147.7849   -29.9767   0.576      69.318      0.657    -72.400   
023322+2034       UGC		  2032   152.9130   -36.2856   0.475      59.006      0.683    -37.300   
023323+2810                              148.7772   -29.5261   0.396      28.958      0.159     31.900   
023432+2234    [KK98]  023139.9+222145   152.0522   -34.3997   0.830      29.563      0.064    -59.000   
023622+2526       UGC		  2082   150.8981   -31.6612   0.789     265.203      0.825     42.300   
024328+2035             	         155.4346   -35.1039   0.508     -999.00    -999.00    -999.00   
025537+1938             	         158.9976   -34.3980   6.438     -999.00    -999.00    -999.00   
025726+1008       UGC		  2432   166.5725   -41.8142   1.484      63.203      0.432    -58.400   
025749+1110       UGC		  2437   165.8104   -40.9380   1.439      90.849      0.258    -57.600   
025942+2514       NGC		  1156   156.3053   -29.1902   0.982     169.784      0.380    -41.000   
030525+0835                              169.9309   -41.7424   1.384      54.607      0.293    -89.800   
030546+2212       UGC		  2530   159.5943   -30.9379   1.713      78.822      0.573    -53.200   
031420+2409                              160.1302   -28.2083   0.599      48.008      0.357    -16.200   
032327+1109       FGC		   417   171.9550   -36.8555   2.869      79.529      0.817     89.200   
033112+1410             	         171.1168   -33.3654   1.448      69.782      0.634     71.000   
033456+1507    FCG 0436                  171.1146   -32.0442   1.487      60.657      0.781     81.100  
034444+0833             	         178.7685   -34.9138   1.106      51.418      0.119    -64.000   
040325+2034             	         172.2278   -23.4100   0.923      29.140      0.081    -11.700   
040344+2209        IC		   357   171.0528   -22.2556   1.364      84.576      0.031    -57.200   
040411+2207       UGC    2942,UGC 2943   171.1521   -22.1986   1.414     120.520    -999.00    -999.00  
040731+2210             	         171.7014   -21.6172   1.994      31.781      0.434     26.300   
041255+1328             	         179.7276   -26.4704   2.430      40.966      0.314     85.800   
041336+2528       UGC		  2988   170.1745   -18.3243   2.341     153.750      0.762    -83.600   
043622+1309            	                 183.8937   -22.2010   1.746      68.006      0.516    -35.800   
043649+2409     	                 174.8698   -15.2721   4.398      52.163      0.592    -67.100   
044310+1010     	                 187.5671   -22.6143   1.291      15.619      0.159    -85.300   
044753+2346     	                 176.8130   -13.5452   3.249     -999.00    -999.00    -999.00   
045254+2310       KDG		   047   178.0233   -13.0049   2.352      61.236      0.429    -70.600   
051733+1934     		         184.4261   -10.4361   2.437	  68.889      0.767    -53.200   
053017+2233     	        	 183.5587    -6.3132   1.768	 -999.00    -999.00    -999.00	
053522+1332     		         191.9252   -10.0835   2.301	  54.341      0.618     69.100	
053844+1508     		         190.9760    -8.5625   2.212	  63.751      0.523    -11.700   
055452+1509     		         192.9485    -5.1948   1.379     -999.00    -999.00    -999.00   
055517+2526     		         184.1012     0.0552   4.287	 -999.00    -999.00    -999.00   
060719+1936     		         190.5495    -0.4254   6.776	 -999.00    -999.00    -999.00   
060733+0932     		         199.3994    -5.2488   2.210	 -999.00    -999.00    -999.00   
061543+1110     		         198.9228    -2.7069   3.419	 -999.00    -999.00    -999.00   
061729+2807     		         184.1691     5.6839   2.313	 -999.00    -999.00    -999.00   
062054+2008     		         191.6047     2.6385   3.416	 -999.00    -999.00    -999.00   
062103+2010     		         191.5948     2.6818   3.671	  26.436      0.549     57.100   
062302+1108     		         199.7957    -1.1372   4.506	  47.630      0.620    -70.400   
063549+1107     		         201.2595     1.6357   6.332	 -999.00    -999.00    -999.00   
063603+1109     		         201.2648     1.6983   7.149	 -999.00    -999.00    -999.00   
065008+2009       UGC             3558   194.7077     8.7645   0.518      90.000      0.200     40.000   
065406+0834                              205.5894     4.4852   0.944      35.863      0.673    -22.200   
065718+1332       UGC		  3613   201.4751     7.4037   0.586      65.767      0.212    -10.400   
070920+2038       NGC		  2342   196.2028    13.0477   0.311      76.017      0.307      5.300   
071028+2307                              193.9724    14.3039   0.262      22.216      0.349     68.700   
071225+2342       UGC		  3737   193.6053    14.9444   0.265      47.362      0.177     35.900   
071352+1031       UGC		  3755   206.0124     9.7174   0.384     114.036      0.426     66.200   
071553+1207       UGC		  3775   204.7751    10.8579   0.466      47.100      0.339    -56.200   
071831+2709       UGC		  3791   190.8533    17.5460   0.309      80.272      0.777    -72.800   
072502+2348       NGC		  2370   194.6968    17.6375   0.258     103.136      0.477    -42.300   
072507+0931       UGC		  3839   208.1698    11.7694   0.253      70.030      0.129    -63.100   
072858+2035       UGC		  3873   198.1598    17.2329   0.220     121.147      0.705     50.000   
073445+2234       UGC		  3916   196.7852    19.2352   0.262      63.513      0.670      0.000   
073533+1131       UGC		  3924   207.4541    14.9470   0.130      60.964      0.237     39.600   
081538+2107                              202.0043    27.5528   0.144      35.617      0.311     20.500   
081617+2308    KUG 0813+232              199.9255    28.3799   0.261      38.967      0.130     22.000   
081707+2433             	         198.4606    29.0247   0.169      27.505      0.270     52.400   
081726+2110      CGCG  119-028,119-030   202.1274    27.9600   0.172     120.300      0.593     30.000   
081821+2431        IC		  2271   198.6029    29.2776   0.144      27.808      0.131     43.800   
081904+2111       UGC		  4329   202.2599    28.3215   0.231      99.910      0.175     24.400   
081915+2030       NGC		  2558   202.9930    28.1277   0.217     128.021      0.311     67.900    
081926+2345        IC		  2288   199.5310    29.2640   0.161      43.165      0.443    -24.000   
082430+1835       NGC		  2581   205.5298    28.5942   0.245      75.694      0.270    -89.900   
082551+2807       UGC		  4395   195.1943    31.9541   0.134     100.139      0.843     64.700   
083209+2233       NGC		  2599   201.9411    31.6418   0.149     129.736      0.123     23.700   
084025+1834             	         207.1396    32.1027   0.115      33.434      0.419    -63.900   
084316+1305       UGC		  4550   213.3813    30.6420   0.212     145.960      0.769    -86.100   
084411+2208             	         203.4772    34.1423   0.166     -999.00    -999.00    -999.00    
084427+0930       UGC		  4565   217.2622    29.4009   0.268      63.547      0.639     24.600   
084504+0932             	         217.3114    29.5464   0.265     -999.00    -999.00    -999.00   
084743+1325       UGC		  4599   213.5384    31.7673   0.135      87.500      0.244      5.300   
084804+2519             	         200.0860    35.9458   0.158      28.978      0.455    -60.100   
085751+1230       UGC		  4694   215.7307    33.6471   0.144      55.252      0.376     -7.500   
085927+1108       UGC		  4712   217.4115    33.4289   0.130      65.080      0.684     39.100   
085953+2109             	         206.0640    37.2863   0.103      39.149      0.647    -76.400   
090024+2536       UGC		  4722   200.6976    38.7005   0.170     129.272      0.798    -60.800   
090102+1105       NGC		  2725   217.6538    33.7645   0.130      63.284      0.182    -67.600   
090129+2110                              206.1878    37.6468   0.127      35.450      0.252      1.000   
090143+1105       NGC		  2728   217.7484    33.9118   0.149      67.441      0.310    -40.300   
090240+1306      CGCG	       061-047   215.6379    34.9687   0.149      69.600      0.669     47.700   
090526+2533       UGC		  4764   201.1602    39.7809   0.161      69.862      0.352    -58.500   
090544+2532             	         201.1975    39.8452   0.150      24.330      0.458    -28.100   
090548+2526       NGC		  2750   201.3291    39.8320   0.153     127.052      0.336     40.000   
090552+2520             	         201.4525    39.8224   0.160     -999.00    -999.00    -999.00   
093314+2307        VV		   553   206.6046    45.2457   0.174      51.177      0.161    -50.400   
093704+0932                              224.3853    41.0036   0.156      47.301      0.609    -68.700   
093805+0931       NGC		  2939   224.5623    41.2176   0.165     164.324      0.705     65.100   
094040+1205             	         221.8617    42.9494   0.127      43.044      0.149    -82.900   
094259+0929       UGC		  5189   225.3679    42.2649   0.118      82.192      0.523     84.100   
094641+2407                              206.3807    48.4794   0.158      38.741      0.053    -75.000   
094744+2343       UGC		  5246   207.0575    48.6094   0.147      54.009      0.232     40.600   
095413+2806             	         200.8991    50.9531   0.085      22.319      0.218    -38.000   
100352+1105             	         226.8025    47.5546   0.146      23.489      0.280    -23.100   
100500+2132       UGC		  5431   212.0422    51.8495   0.143      73.498      0.812    -43.400   
100508+2207       UGC		  5433   211.1413    52.0485   0.176      38.231      0.669    -52.600   
100735+1306      LSBC	       D637-18   224.7410    49.2862   0.163      35.799      0.133    -74.500   
101421+2207       UGC		  5524   212.1387    54.0940   0.097     144.790      0.809    -47.000   
101636+2107       NGC		  3177   214.0318    54.3056   0.096      97.767      0.172     46.500   
101903+2209             	         212.6096    55.1502   0.140      17.716      0.455    -85.900   
102055+2009      LSBC	       D568-04   216.1665    54.9673   0.099      42.002      0.024    -88.400   
102517+2007             	         216.8015    55.9270   0.076      24.824      0.654     66.500  
102714+2531             	         207.4807    57.7583   0.078      51.580      0.549     26.400   
102830+1933       UGC		  5675   218.2057    56.4503   0.091      65.994      0.307     51.700   
102922+2605       NGC		  3251   206.5737    58.3360   0.112     143.155      0.743    -36.400   
103143+2518       UGC		  5716   208.2347    58.7107   0.073      56.544      0.268    -87.200   
103439+2305                              212.7011    58.8706   0.093      34.390      0.367    -69.300   
103542+2607      CGCG	       124-041   206.9805    59.7423   0.100      47.099      0.252     88.600   
103937+2519       NGC		  3323   208.8857    60.4654   0.105      79.043      0.459     83.500   
104208+2344       UGC		  5825   212.2612    60.6953   0.099      79.790      0.470      3.100   
104310+1330      CGCG	      065-090    230.9371    57.1287   0.151      45.828      0.162    -60.900   
104702+2632       UGC		  5884   206.9529    62.3156   0.136      80.198      0.363      7.505   
104722+1404       NGC		 3377A   230.9628    58.2887   0.149     123.628      0.059    -16.500   
104829+1232       NGC		  3389   233.7223    57.7463   0.117     189.875      0.551     17.000   
104916+1226      CGCG	       066-029   234.0696    57.8559   0.118      84.038      0.526     62.900   
104954+1309             	         233.0464    58.3662   0.144      22.985      0.304     -1.300   
105204+1008       NGC		  3433   238.3267    57.1659   0.131     154.335      0.033    -46.200   
110331+1107       UGC		  6122   239.9609    60.0210   0.084      51.701      0.073    -15.000   
110710+1834       UGC		  6171   227.0584    64.5650   0.095     141.057      0.672    -19.700   
110742+1933       UGC		  6181   225.0637    65.0682   0.103      80.255      0.240     55.900   
111027+1007      CGCG	       067-022   243.6581    60.7647   0.093      61.952      0.469     27.400   
111032+1932             	         225.7106    65.6798   0.099      22.904      0.201     -3.300  
111341+2131       UGC		  6258   221.7545    67.0774   0.083     124.276      0.727     88.100  
111852+1305         M               65   241.3064    64.2116   0.107     570.000      0.758     84.000  
112020+1259         M               66   241.9834    64.4389   0.143     540.000      0.556     83.000  
112026+1334       NGC             3628   240.9270    64.8072   0.117     930.000      0.710     14.000   
112134+2010       NGC		  3646   226.8204    68.3144   0.103     240.631      0.796    -34.500   
112914+2035       HCG		   054   227.7299    70.1306   0.088      93.776      0.583    -11.200   
112949+2207       UGC		  6495   223.5680    70.8177   0.092      53.860      0.093     -2.600   
113115+2530             	         213.5714    71.9793   0.085      48.896      0.386     86.200   
113119+2306       UGC		  6509   220.9908    71.4485   0.077     129.736      0.881    -12.000   
113816+1206       NGC		  3773   250.5611    67.2032   0.117      94.300      0.174     70.500   
113845+2008             	         231.8367    71.9729   0.095      20.976      0.369    -76.300   
114101+1128       NGC		  3810   252.9524    67.2299   0.189     236.043      0.355    -69.700   
114227+2007      CGCG	       097-068   233.1824    72.7404   0.085      69.943      0.437     13.600   
114921+2607       NGC		  3902   213.5561    76.0989   0.085      91.650      0.312     -4.900   
115004+2628       NGC		  3912   212.1673    76.2997   0.090     142.187      0.535    -89.600   
115040+2531             	         216.2193    76.2989   0.092      54.849      0.678     60.908   
115840+2519       NGC		  4018   218.6462    78.0346   0.092     106.467      0.705     71.000   
115843+2506                              219.6282    78.0045   0.092      15.423      0.469     75.600  
115906+2428       UGC		  6980   222.7423    77.9317   0.087      61.508      0.512     40.500   
120033+2004       NGC		  4032   241.4272    76.3882   0.149     112.200      0.140     88.500   
120112+1406        IC		   755   258.4527    72.4837   0.136     151.328      0.850     55.000   
120351+2525       UGC		  7040   219.2949    79.2047   0.093      72.348      0.502    -70.600   
121206+2518       KUG	      1209+255   222.3634    80.9978   0.093      36.061      0.357     -2.300   
121233+1207        IC		   769   269.7556    72.4447   0.140     155.445      0.394    -46.900   
121437+1205       VCC		  113    271.2616    72.6674   0.123      25.245      0.142     46.600   
121514+1259       NGC		  4206   270.2283    73.5197   0.137     311.213      0.825    -88.500   
121516+2038       NGC		  4204   249.1161    79.5013   0.143     152.785      0.312     25.600   
121555+1308       NGC		  4216   270.4727    73.7344   0.136     549.706      0.811    -69.200   
122126+1130       NGC		  4294   277.2148    72.8563   0.144     191.143      0.607     64.600   
122140+1130       NGC		  4299   277.3932    72.8798   0.140     109.770      0.085    -12.700  
122647+1133        IC		  3356   281.3473    73.3850   0.132      39.149      0.419    -15.200   
123119+1129        IC		  3446   285.1534    73.6688   0.185      48.250      0.407     81.000   
123352+1510       NGC		  4523   283.1887    77.3697   0.171     119.767      0.077    -61.400   
123546+2801       NGC             4559   197.6487    86.4182   0.075     600.000      0.500     60.000   
123606+2602       NGC             4565   229.6147    86.4040   0.066     912.000      0.868     46.000   
124020+1031        IC		  3638   293.4572    73.1912   0.128      50.261      0.069     52.400  
124358+1307       NGC		  4654   295.4579    75.8863   0.112     311.939      0.523     29.000   
124412+1207       UGC		  7906   296.1371    74.8933   0.107      59.773      0.409     41.700   
124516+2708       NGC		  4670   212.2987    88.6293   0.064      88.423      0.151      1.200   
124820+0829       NGC		  4698   300.5386    71.3534   0.111     253.478      0.443     78.100   
124930+2528       NGC		  4712   288.2033    88.2873   0.071     136.227      0.591     72.100   
125029+2530       NGC		  4725   295.4332    88.3589   0.051     213.301      0.345    -58.605   
125145+2607       KUG	      1249+263   307.0750    88.9871   0.043      44.885      0.388     48.800   
125156+1205       NGC		  4746   303.4085    74.9553   0.154     158.371      0.716     28.600   
125223+2138       UGC		  8011   305.2604    84.5044   0.163      84.654      0.539    -48.300   
125411+2709       NGC		 4789A    36.2505    89.3882   0.037      63.766      0.200    -33.000   
125711+2135         M               64   316.5400    84.3092   0.159     660.000      0.454     25.000   
125850+1308      CGCG	       071-090   310.3550    75.9049   0.159      67.582      0.249     68.800   
130030+1007      CGCG	       071-096   310.5263    72.8679   0.118      59.450      0.213     29.700   
130543+2606                               16.0459    86.6495   0.062      32.209      0.052      4.800   
130619+1025      CGCG	       071-109   315.4961    72.9397   0.116      62.840      0.237     -6.500   
131051+1128       UGC		  8255   320.1256    73.6998   0.110      96.056      0.224      1.000   
131652+1232       NGC		  5058   326.3978    74.2496   0.135      63.546      0.180    -79.900   
133643+0832      CGCG	       073-051   335.0063    68.5523   0.118      57.331      0.290    -16.500   
135822+2533      HARO		    39    30.7158    74.9328   0.068      55.867      0.583    -58.300   
140122+1007      CGCG	       074-039   350.3592    66.3180   0.121      62.935      0.246    -76.000   
141342+1230       UGC		  9104   359.7770    65.8172   0.122      73.031      0.299    -11.800   
141449+2519       NGC		  5523    32.1141    71.2341   0.081     267.543      0.762      2.700   
141453+1407       UGC		  9117     3.3546    66.6039   0.129     117.931      0.538    -86.106   
141556+2303       UGC		  9128    25.5710    70.4629   0.098      88.600      0.240    -53.600   
142335+2131              	          22.9919    68.3076   0.123     -999.00    -999.00    -999.00   
143307+1030       NGC		  5666     3.0472    60.8680   0.117      78.318      0.249     76.800   
143523+0930      LSBC	       D723-06     2.1613    59.8020   0.136      50.127      0.573    -12.800   
144842+1226       NGC		  5762    10.5989    58.8757   0.142     108.265      0.301     37.400   
145050+2519                	          35.8927    63.2237   0.139      50.006      0.785      3.300   
145647+0930       UGC		  9614     8.1179    55.5895   0.152      71.759      0.220     88.700   
145931+2706       UGC		  9644    40.3608    61.5787   0.162      72.257      0.083    -80.100   
151612+1030       UGC		  9794    13.9654    52.1245   0.175     179.448      0.742    -52.000   
152144+2309       UGC		  9825    34.7367    55.8773   0.228      60.908      0.138     63.300   
153438+1510       NGC             5954    23.9024    50.3127   0.210     122.686    -999.00    -999.00  
153518+1203       NGC		  5957    19.6925    48.8003   0.186     137.411      0.069      8.300   
153713+2009             	          31.6155    51.5701   0.247      42.095      0.761    -33.100   
154540+2805        IC		  4582    44.7757    51.5992   0.125      99.729      0.699     81.500   
154540+1230       UGC		 10014    22.0076    46.7498   0.213      65.120      0.254    -50.800   
154546+2033       UGC		 10020    33.2251    49.7973   0.230     119.565      0.034     65.600   
155946+1831                	          31.9807    46.0159   0.226      37.756      0.280    -78.800   
160510+2032       NGC		  6052    35.2999    45.4753   0.329      61.984      0.283    -86.500   
160556+0830      CGCG	       079-046    20.2882    40.4826   0.243      59.460      0.596    -31.300   
161413+0932        IC		  1205    22.7239    39.1578   0.252      53.010      0.055     -5.500   
161830+2210       UGC		 10327    38.7796    43.0091   0.374      82.394      0.756     42.600   
163122+2010       NGC		  6168    37.5056    39.5406   0.272     146.122      0.747     20.900   
163130+2005             	          37.4073    39.4846   0.281      45.526      0.520     34.600   
163425+2132       NGC		  6186    39.4643    39.2977   0.201     123.642      0.361    -31.100   
163455+2034       UGC		 10453    38.3388    38.8859   0.329     108.587      0.827    -40.600   
164802+2133              	          40.7478    36.3003   0.205      25.891      0.142    -75.500   
171634+2135             	          43.3729    30.0416   0.225      31.772      0.570     23.400  
172709+1132       NGC		  6368    34.0286    23.8733   0.656     211.506      0.770    -49.100  
173438+2533       UGC		 10909    49.2121    27.4367   0.307      74.847      0.478     73.800   
173547+2533             	          49.2931    27.1908   0.318      37.191      0.334     26.700   
174924+1834      CGCG          112-052    43.3442    21.7629   0.320      34.118      0.290    -31.300   
175158+2134        IC		  1269    46.5877    22.3325   0.385      93.213      0.220     36.500   
175845+2533             	          51.2103    22.3091   0.358      42.546      0.393     86.000   
180506+2308             	          49.3639    20.0941   0.488      30.076      0.314    -75.900  
181221+1836       UGC		 11152    45.6458    16.7778   0.513     104.971      0.502     52.800   
181856+2708             	 	  54.5258    18.6598   0.540	  36.868      0.340	67.200   
183229+2308             		  51.9073    14.2863   0.513	 -999.00    -999.00    -999.00   
184335+2007     	        	  50.1916    10.6904   1.141	 -999.00    -999.00    -999.00	
184829+1835     		          49.2943     8.9901   1.379	 -999.00    -999.00    -999.00   
192728+2012     	        	  54.9276     1.5309  14.801     -999.00    -999.00    -999.00   
202344+0832              		  51.6862   -16.0982   0.521      29.765      0.537    -44.503   
210538+2709              		  73.2988   -13.2717   1.063      22.944      0.383     57.600  
211113+2809     	        	  74.9133   -13.5480   0.526      33.167      0.299    -51.400   
214731+2209       UGC            11813    76.3084   -23.6246   0.480      57.609      0.639     12.800   
214813+2209       NGC		  7137    76.4299   -23.7414   0.599     124.449      0.031    -24.000   
223744+2347       NGC		  7339    87.4548   -29.7232   0.160     231.018      0.750     -0.300   
225557+2610             	          92.9427   -29.8913   0.461      22.440      0.055     51.600   
230433+2709       UGC		 12340    95.4349   -29.9475   0.272      71.416      0.646    -16.800   
231941+1011       NGC             7610    89.0243   -46.5593   0.171     116.100      0.406    -12.900   
234042+2613       UGC		 12732   103.7463   -33.9908   0.379     109.677      0.324    -61.900   
234734+1836       UGC		 12783   102.4902   -41.7231   0.451      48.896      0.256    -22.700   
235121+2034       UGC            12812   104.4319   -40.1214   0.340     163.125    -999.00    -999.00   

